When, where, and how many planets end up in first-order resonances?

The theory of Type~I migration has been widely used in many studies. Transiting multi-planet systems offer us the opportunity to examine the consistency between observation and theory, especially for those systems harbouring planets in Mean Motion Resonance (MMR). The displacement these resonant pairs show from exact commensurability provides us with information on their migration and eccentricity-damping histories. Here, we adopt a probabilistic approach, characterized by two distributions -- appropriate for either the resonant or non-resonant planets -- to fit the observed planet period ratio distribution. With the Markov chain Monte Carlo (MCMC) method, we find that ${\approx}15\%$ of exoplanets are in first order ($j+1{:}j$) MMRs, the ratio of eccentricity-to-semi-major axis damping is too high to allow overstable librations and that the results are by-and-large consistent with Type-I migration theory. In addition, our modeling finds that a small fraction of resonant pairs is captured into resonance during migration, implying late planet formation (gas-poor). Most of the resonant pairs park themselves at the migration barrier, indicating early planet formation (gas-rich). Furthermore, after improving the criterion on two-body resonant trapping, we obtain an upper limit of the disc surface density at the time the planets are locked in resonance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
We would like to thank the Editor for careful checking.
Response to Assistant Editor #1
> 1. Please remove the explicit citation from the abstract, as abstracts are often reproduced in isolation and without the accompanying bibliography.

We removed the citation in the abstract. Thanks!

> 2. Please ensure that all textual labels in figures are at least as large as the caption text; any smaller and they become too difficult to read (eg see Appendix figures). 

We make the figures in the appendix larger as well as the textual labels. Thanks!

============================

Response to Referee #1
We would like to thank the reviewer for his/her constructive and insightful comments on the manuscript.
Below is our response to the issues raised in the review.

> Reviewer's Comments:
> Reviewer: 1
> Comments to the Author
> ''When, where, and how many planets end up in first-order resonances?" by Shuo Huang & Chris Ormel studies low-mass planetary systems near first order mean-motion resonances. They have developed a statistical model that constrains the migration histories of the observed planets. 

> While I find the subject of the manuscript to be original and interesting, there are some points that need to be explained better to improve the manuscript before I can recommend the publication of this paper in MNRAS. There are two main points that I think need further attention. 

> On the one hand, the authors completely disregard the discussion about the resonant angles, a key parameter to determine whether a system is captured in a resonance or not. The fact that the period ratios of consecutive planets are near an integer value does not make the system resonant. Although the resonant angles for observed systems are quantities usually unknown, in the simulations it should be checked. I encourage the authors to include a discussion about this. 

We thank the referee for pointing it out. Our point is that observations alone can often not determine whether a specific system is in resonance or not, so we focus on the statistics of the period ratio. In the MCMC analysis of Sects. 2 and 4, we calculate the period ratio analytically, NOT by running a simulation. 
It is indeed beneficial to address the point that planets are in resonance if their resonance angles (or one of them) librate. We have added one paragraph in Sect. 1, to address this point. Additionally, we do run N-body simulations in sect.3, so here we calculate the average value of \phi and indicate its \sin value in fig. 3, 4. They also show consistency with the resonances theory (eq.25).

> On the other hand, they only test one prescription for migration, even though there are more sophisticated and up to date ones. I believe the work will benefit with a discussion of what would happen if different migration recipes are used.

Indeed, this point is not clear in the original manuscript. Firstly, our main objective is to test the consistency between the observed planetary population and the theory proposed by Tanaka in 2002 and 2004. Therefore, we limit our investigation to this particular theory, without considering other migration models at this stage.
Secondly, we have chosen not to include the non-linear terms proposed by Creswell & Nelson in 2006 and 2008, and McNally et al. in 2019, as they add complexity and may introduce subtle variations in the final outcome.
Thirdly, we recognize that updated migration theories, such as those proposed by Paardekooper in 2009 and 2010, are more complex and depend on several additional disk parameters. But their main founding is that planets' migration can be halted in the disk where co-rotation torque outpaces Lindblad torque. This scenario is considered in our model as migration barrier. 
Lastly, even if we incorporate different migration models or non-linear terms, the fitted value of the ratio \tau_a/\tau_e should remain consistent. As this ratio has a one-to-one correspondence with the resulting period ratio, we can confidently state that our conclusion regarding \tau_a/\tau_e is robust. We add more in the discussion section and hope it can clarify these points. 

Section 1
> 1. In the beginning of the third paragraph, the authors say ''Although the present close-in positions of many exoplanets are indirect hints of migration, it is hard to quantitatively test the theory based only on the present locations of individual exoplanets.'' I do not think this is not the only way to test the migration theory. Another way to test the theory is in systems such as PDS 70 (Bae et al. 2019, Benisty et al. 2021) or HD 163296 (Isella et al. 2018, but see specially Garrido-Deutelmoser et al. 2023), where one can see the disc at the same time as one can observe or infer the presence of exoplanets, even if they are not close-in planetary systems.

The point here we want to make is that multi-planet systems can be better used to test migration theory, especially if there is Mean motion resonance. The phrasing was not clear so we improved on it. We agree with the referee that planets in protoplanet disks can indeed offer us more direct information on migration. PDS 70 and HD 163296 are two great examples because two planets in PDS 70 are likely in resonance and a resonance chain may also be needed to explain the arc in HD 163296 disk. We have included the two examples, and they make the introduction more appealing. We thank the referee for their comments!

Section 2
> 1. I find it confusing when the authors write ''Since our disc migration model is linear (Type I)...'' (page 2 line 52). The fact that they use a linear model does not make the planets undergo type I migration. The condition for type I is just that planets do not open a gap in the disc, also possible in a viscous disc which will add non linear terms (see Creswell & Nelson 2006, 2008; McNally et al. 2019 among others).

''Since our disc migration model is linear (Type I)...'' Here we want to say that the migration timescale is linear with disk mass and planet mass. In this paragraph, we want to focus on low-mass planets (which can not open a gap, indeed). We don't consider non-linear terms as well as other migration models for the reasons given above. In this paragraph, we want to give an overview of the Methodology section. We agree with the referee it was not very clear indeed, so we further improve the phrasing here in this revised version. 

> 2. In the 'Disc model' subsection, are equations 4 and 5 given for the inner part of the disc? The values on the last paragraph are also for the inner part of the disc to replace in equation 2 and 3 for the case of viscous heating? Maybe the authors should be more specific in this section to help the reader. Later on in the text the authors say ''no disc structure is specified'', do they refer to equations 2 and 3 without knowing the specific values of s, q, etc? 

We thank the referee for their comments. We agree that all the discussed disk structures pertain to the inner disk. In response to the feedback, we have added a clarification to the beginning of section 2.1 and reiterated it later on. In cases where no disk structure is specified, we refer back to equations 2 and 3. We hope that these revisions will make the updated version of our paper clearer.

> 3. Section 2.2: in the discussion about the C_e factor, be aware that Tanaka & Ward 2004 are the ones that give C_e=1, Cresswell & Nelson 2006 had already proposed C_e=0.1, and Teyssandier & Libert 2020 use C_e=0.28 (they say C_e=0.36 but they have already divided by 0.78). I agree with the point the authors are trying to make, but the values are not correct.

We appreciate the referee for their comments on our use of an order-of-magnitude description to justify the agnosticism of the $C_e$ parameter. While we said that Teyssandier used $C_e \sim 0.1$, which is consistent with saying $C_e = 0.28$, we agree that it would be beneficial to provide a more precise numerical comparison. Therefore, we have updated our revised version to include the more precise values for $C_e$ used by Teyssandier and in our model. 

> 4. In equation 13, please check that the last term in the exponent is correct. The equation says 0.5 and I believe that there should be 1.5 instead. The same goes for equation 14. If that is correct, also check eq. 16.

We checked that the equations are correct. For example, in equation 13, the last term in the component -0.5 comes from 1/(r^2 \Omega_k) in equation 8. Since equations 14 and 16 also use equation 8, we checked the two equations as well and they are correct as well. This is not immediately obvious because it concerns many equations. We thank the referee for double-checking.


> 5. Section 2.4: Why are planets with periods shorter than 5 days excluded from the sample? If the justification is that of Sect. 4.1, it might be useful to add ''(see Sect 4.1)'' or explain it there.

We thank the referee for bringing this to our attention. We acknowledge that it may be confusing to simply select planets with periods longer than 5 days without any explanation. To address this concern, we have added ''(see Sect 4.1)'' to clarify the reasoning behind this choice.

> 6. Section 2.5: The authors say ''If a disc structure is specified, the unknown model parameters are \theta = (log10 C_e, sigma_Delta) for the irradiation disc and \theta = (log10 C_e, sigma_Delta) for the viscous disc...'' are they supposed to be the same for irradiation or viscous disc? Or is there a typo or maybe h_1au^2 missing in the viscous model (according to model (iii) in Section 4.2)?

We thank the referee for commenting on this. Indeed, the error was simply a typo. We have corrected this in the revised version of our paper. We appreciate the referee for bringing this to our attention.

> Section 3
> 1. I don't see why the value of \tau_a/\tau_e in equation 29 is the same for the two different resonances. At which value of \alpha is it computed?

In equation 29, \alpha is the semimajor axis ratio and we take its value as [j/(j+1)]^(2/3). We take the values −1.190 and -2.025 for f1, for j=1 and j=2, respectively. After calculation, (\tau_a/\tau_e)_overstavle is 170.0 and 169.2 for 2:1 and 3:2 resonance, respectively. Yes, we agree that the two values are very close but slightly different. The calculated values are consistent with the simulation in fig. 3 and 4. But there was indeed a typo in the main text where we said \tau_a/\tau_e = 500, it should be 170 instead. We have corrected this value. 

Section 4
> 1. I have a few general questions for this section: The MCMC is applied to fit the complete sample (127 planet pairs) or each MMR is analyzed separately? Is it possible to use a log-normal distribution with such a small sample? For example, the cases of the 4:3 and 5:4 MMRs have 13 and 6 data points, respectively. What is the convergence criterion used for the MCMC?

Thanks to the referee for raising the concern. The MCMC is applied to fit the complete sample (127 planet pairs), not analyze each MMR separately. Because the resonance offset \Delta depends on the resonance number j (in a complex form), we can not present one distribution of \Delta in fig. 10. We agree this figure is confusing, so we add clarification at the beginning of the sect. 4.2. We think MCMC converges if the autocorrection time is shorter than 1/50 times the chain length. We checked that our results all satisfied the convergence criteria. We have added these points in Sect.4 and sect.5.

> 2. In Section 4.1 the authors say that the sample contains 371 planets. Are all of them 2-planet systems or are they systems with 2 and more planets? Please clarify in the text and in the captions of Figures 6 and 10. 

Indeed, our sample contains systems with 2 and more planets, including those systems with resonance chains. As we discussed in sect. 6 (second paragraph), planets in the resonance chains reveal the average properties of the system as if there is one pair. We clarify the point the referee mentioned in the revised version. We thank the referee for pointing it out.

> 3. Why do the authors use as a boundary to consider a system inside the resonance the distance to a third order resonance? Why not a second order o some percentage around 10 (see, for example, Batygin & Morbidelli 2013)? In my opinion, in particular for the 2:1 MMR, to go as far as 2.5 is more than what anyone would consider a resonant system.opinion, in particular for the 2:1 MMR, to go as far as 2.5 is more than what anyone would consider a resonant system. 

Indeed, we did not explain such boundaries properly. We here give the reason: for 2:1 resonance, this boundary seems arbitrary indeed. Nobody believes a pair with a period ratio around 2.5 is in 2:1 resonance. But a smaller window for 2:1 will not significantly change our results as we see from fig. 10. This boundary is useful for 3:2, 4:3, and 5:4 resonance because planets near those resonances can be perturbed by nearby high-order resonances if their period ratio goes further. We clarify this point in the revised version. We thank the referee for raising this point. 

> 4. In the last paragraph of Section 4.2 the authors say ''In contrast to what Charalambous et al. (2022) conclude, we show that the period ratio excess of observed planets is in line with what Tanaka et al. (2002) and Tanaka & Ward (2004) predict''. How is it possible to arrive at a conclusion about the migration prescription if all the varied parameters are related to the disc and only one migration model is used?

We thank the referee for the feedback. As we mentioned in our paper, we restrict our migration model to the prescription given by Tanaka et al. (2002, 2004) in order to assess its consistency with observations. Regarding other migration prescriptions, we discuss that they still result in the same \tau_a/\tau_e ratio (in sect. 6). Any migration-trap-like feature is incorporated as the migration barrier in our model (stalling pairs). However, we acknowledge that it is premature to draw a definitive conclusion given the uncertainties in disk parameters, particularly for viscous disks. Therefore, we have revised the paragraph to temper our conclusion and provide a more detailed discussion of the associated uncertainties. 

Section 5
> 1. In Figure 12, when the authors compare the eccentricity distribution of the outer planets in all planet pairs with their inner planets, are they also weighted by the probability of being in resonance, as the eccentricity of the observed pairs? 

Yes, the eccentricity distributions are weighted by the probability of being in resonance. This is mentioned in the figure caption. 

>Minor point
> 2. Page 1 line 36: ''It is therefore appropriate to conduct population-level analyses to examine plane formation theories'' —> planeT

Addressed.

> 3. Page3 line 32: Section 2.3, just before equation 10, there is an extra '')''.

Addressed.

> 4. In equation 10, M_1 and M_2 are not defined.

We agree that we did not define M_1 and M_2. We decided to use \mu_1 and \mu_2 (planet-to-star mass ratio) instead of introducing M_1 and M_2 (planet mass), but we forgot to change them here. 

> 5. In the caption of Figure 2 the authors say ''N_res is the number of resonant pairs'' but there is no N_res in the plot. Is N_res = N_1 + N_2 + N_3?

We misplaced N_res here. The sentence should belong to Sect. 5.1. We thank the referee for mentionin this.

> 6. Equation 22: change t_a and t_e for \tau_a and \tau_e, respectively

Addressed.

> 7. Page 5 line 42 second column: ''REBOUNDx(Tamayo et al. 2020)'' there is a space missing.

Addressed.

> 8. In Figs 3 and 4: How many points do the authors take in the grid? For these two plots, I would suggest that they use different line styles so one can distinguish them even if one cannot see the colors. Please indicate in the caption of Fig. 3 that the horizontal dashed line is the solution of Eq. 29.

We take 100 points in the log-space for each axis. We have added this information to the revised version. Figures are also adjusted so that two lines are of different styles, which makes the figures clearer indeed. We also indicate the red dashed line in the figure captions. We thank the referee for their comments on this.

> 9. Figure 5 is not very clear, maybe a label within the plot will help. It is written in the caption what the black dots are, but what about the gray ones? Do the authors see any clustering if they divide the sample considering the j index?

The grey dots are massive planets (q>1e-4), or planets with their host masses uncertainty larger than 0.3 dex (but we still include them in our sample). It is indeed confusing. We thank the referee for pointing it out. For simplicity, we mark them all black. We have also checked the dependence on the j index, but no obvious clustering appears. 

> 10. Figure 8, 9, 11: What are the three vertical dashed lines in the histograms? Same for the corner plots in the appendix.

Addressed. We add explaination in the figure captions. 

> 11. Page 7, line 58: ''We assume that planets with period ratios slightly larger than the integer ratios are potentially in resonance until the period ratio "hits" the second-order resonance...'' isn't it the third-order resonance?

Addressed. Thanks. 

> 12. Figure 9: the x-axis says ''log10 C_e h_0^2''. I believe that h_0 should in turn be _1au.

That is correct. Addressed.

> 13. Figure 10: As already mentioned for Figs 3 and 4, please use different line styles for the current solid gray and light-blue. Same for the bottom panel of Fig 13

Addressed. We now introduce dashed linestyle to fig. 10 instead of solid lines only. Thanks. 

> 14. Page 8, Section 4.2: the authors refer to the Appendix as a Section, please change.

Addressed. Thanks!

> 15. Page 8, line 42 second column: ''log10 C_e h^2'', again h —> h_1au.

Addressed.

> 16. Page 9, line 52: ''We also calculate the fraction of all planets among all pairs in our sample'' —> the fraction of all resonant planets among all pairs?

Yes, we agree with the suggestion by the referee. We addressed this. Thanks.

> 17. Figure 13: the dots in the very light-green are very difficult to see, maybe the color bar can be modified. Is this figure computed for the 128 planets in the windows where planets are supposed to be resonant or for which set of systems? 

Indeed. Some dots are difficult to be distinguished because their probability of being in resonance is low. We now use scatters with grey edges to indicate their position on the plots. We believe it is clearer than before. We indeed compute for the 128 planets in the windows. The figure caption is adjusted to indicate this point. Thanks for the suggestion!

==> reply2.txt <==
Dear editor and referee,

We thank the referee for their constructive comments. We have addressed the remaining few issues raised by the referee. See below.

Best regards,
Shuo Huang and Chris Ormel.

> Reviewer's Comments:
> Reviewer: 1

> I thank the authors for taking into account my comments. I still have a few minor comments that I think should be clarified before publication.

> - Fig 3. I don’t think that the level curves of sin \phi are clear. What do they mean? A curve with sin \phi = 0.1 means that only 10% of the angles are librating? Simulations with dark green in the stable part of the plots have a probability = 1 of getting trapped but the angels do not librate in all simulations, and the libration increase when getting close to the line defined by equation 26?

We thank the referee for asking questions regarding the figure description, which allows us to improve its clarity a lot. As what we added in this revision, we calculate the equilibrium value of resonance angle \sin\phi. The level curves of sin\phi=0.1 mean resonance angle librate around about 0.1 (5.7 degrees). Although not presented in the figure, we checked that all simulations on the top green region have their \phi librating permanently. However, the libration is temporary and the amplitude of libration in the bottom green region increases over time. 

> - In section 4.1 the authors use q = m_planet/M_star, but in section 2.1 q is the slope of the aspect ratio. It will probably be better to pick a different letter for one of them.

We thank the referee for checking the equations. We use \mu to stand for the planet-to-star mass ratio instead of q, as we have already defined the mass ratio \mu in the previous sections.

>- Page 8, first column line 44: “The efficient eccentricity-to-semi-major axis” —> “The efficient semi-major axis-to-eccentricity” Same in point 1 of the conclusions.

Addressed. We thank the referee for the clarification.

> - Figure 9 still says h_0 instead of h_1au.

Addressed. We thank the referee for improving the figure description.
